Global convergence of $W^{1,\infty}$-steepest descent for PDE constrained shape optimisation with semilinear elliptic equations in function space

We prove global convergence in function space for the steepest descent method in shape optimisation with semilinear elliptic partial differential equations. Steepest descent is realized in the Lipschitz topology. In addition, we prove a conditional convergence result for the resulting shapes in two space dimensions.

==> expBall_0_semiLinearBall.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.6450740003525974,1.0000000662247508,1.00000021045493,-0.730327332052757,1.149908681622446,18,0.5
1,0.5413759644292109,1.2776342333553938,1.3547793102605592,-0.7970557834364624,1.3489780471876778,23,0.25
2,0.5117255484028497,1.3939888594765484,1.4388533375496875,-0.4902488707194294,1.3547015147615724,23,0.125
3,0.495002043245076,1.4444988320685084,1.5596122269210717,-0.21630366584793614,1.3054563267577703,20,0.0625
4,0.4894646200459334,1.529463684272308,1.5989503300140604,-0.23338697246188317,1.3478089937915547,21,0.0625
5,0.4863185408384294,1.5347847092103366,1.645983594846816,-0.12391614119381975,1.2256187242084602,21,0.03125
6,0.4856160517103075,1.5226335880385662,1.598911941801633,-0.1782373601529968,1.3335530817484398,20,0.03125
7,0.48450106282307703,1.5332835857122635,1.6497352803681238,-0.16441821694211167,1.2452995280406223,20,0.03125
8,0.4837241761718099,1.5289514568048723,1.5879496609509387,-0.1599698747546922,1.3257878715509694,20,0.03125
9,0.4835274806084813,1.5453893639702287,1.6403770313415966,-0.18122218871429246,1.1842184278720915,20,0.03125
10,0.48250166943125467,1.557549758538434,1.635217489933374,-0.13994009231056037,1.3442738190049695,21,0.03125
11,0.4815246062253313,1.5656695928050959,1.6452736128706045,-0.045743868726029056,1.258638224949198,19,0.015625
12,0.4813601985954236,1.5694002693296087,1.6552519437578488,-0.04372632980042954,1.2403151861931658,18,0.0078125
13,0.48126539584593997,1.5782224634948847,1.6635616263318338,-0.04966130800003531,1.225953260701822,18,0.0078125
14,0.4811075652406219,1.5834292246785384,1.6729003245565277,-0.040012703193681734,1.2180299200112594,18,0.0078125
15,0.48105365236758396,1.5930796618765768,1.6809721390012633


==> expBall_1_semiLinearBall.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.48030993293140967,1.5930796618765768,1.6809721390012633,-0.05795624753199667,1.2089775628401347,17,0.5
1,0.4800924642472366,1.6025779660432689,1.6899337082823822,-0.026878388544536502,1.4658771376376725,19,0.0078125
2,0.4800497794850766,1.604311407076075,1.6956359069560651,-0.02814005786680613,1.5783188524899112,20,0.00390625
3,0.4800372349651043,1.6082652656258056,1.702913742091135,-0.05122766738756661,1.4894627109105811,20,0.0078125
4,0.4799164271273524,1.6125566987110627,1.7126088589619481,-0.03598751886603084,1.5243136402152793,20,0.0078125
5,0.47987988116360825,1.6145910568510027,1.7220582222519722,-0.04502727890713712,1.4445823931923296,18,0.0078125
6,0.4798190930620465,1.6219640725390145,1.7311778956573391,-0.041256306491269795,1.460119838473796,18,0.0078125
7,0.47976448652221376,1.6201990519791845,1.740784585470893,-0.04040677225612313,1.3298008956936214,18,0.0078125
8,0.479746461738973,1.6260900882051619,1.748433932478438,-0.044708902557174204,1.3171355202390052,20,0.0078125
9,0.47966985308066384,1.6260315524599214,1.7563504592805426,-0.036477378673644006,1.3809325137391226,18,0.0078125
10,0.47960367190653075,1.6297199710798547,1.7608589245985067,-0.012644514748711975,1.6532648464657922,19,0.00390625
11,0.4796019598570129,1.6330506047281053,1.764424915037295,-0.025684736014754204,1.4028623522881938,20,0.00390625
12,0.4795736863245329,1.636249034427763,1.7686288151735265,-0.018730889941920098,1.535617514194783,19,0.00390625
13,0.47956061343088335,1.6372799186366052,1.7736081210549066,-0.023116106104111307,1.431551173000021,19,0.00390625
14,0.4795436897333243,1.6408496209210282,1.7786736927032694,-0.021785847967116863,1.457852519803463,18,0.00390625
15,0.4795237917076981,1.6413136624616997,1.782302207249261


==> expBall_2_semiLinearBall.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.47936854383485805,1.6413136624616997,1.782302207249261,-0.01863755032382929,1.2923711197233565,18,0.5
1,0.47936542034967794,1.644365935381322,1.7873282423572212,-0.023415204893983327,1.5500978967587513,20,0.00390625
2,0.47934099327626717,1.643813423229373,1.7918891420596677,-0.015640663606663087,1.5300318521435141,19,0.00390625
3,0.479327760740957,1.645568540660726,1.7929174181559422,-0.006298554559966784,1.694975247189538,20,0.001953125
4,0.4793250723055036,1.6457947480540485,1.7940351325668877,-0.00547146875503883,1.8852142403142098,19,0.0009765625
5,0.4793230107481105,1.6465530390159226,1.7963927549899232,-0.004790302335190668,1.8401780217584267,21,0.0009765625
6,0.47932181383941824,1.6465009644758675,1.7974929849490338,-0.004848216357176299,1.6497459497499567,21,0.0009765625
7,0.4793205183238844,1.6469731819091449,1.797781479963131,-0.004753980415803032,1.8827212148291996,20,0.0009765625
8,0.47931930845744536,1.6469962200636463,1.7982113595927596,-0.004461494384210691,1.7811462638732134,20,0.0009765625
9,0.47931841543068204,1.6472399029883016,1.7987598577462842,-0.004992394626425794,2.1428004160450955,20,0.0009765625
10,0.47931704680866505,1.6473004541202403,1.7994555130894156,-0.004581818795901486,1.9164742575783127,20,0.0009765625
11,0.4793161554590245,1.6476621236488032,1.8003118906838738,-0.004975946741830519,1.7969320434235572,20,0.0009765625
12,0.47931470971762746,1.647732292171889,1.8006966618283868,-0.004686068217988628,1.9478168039368835,20,0.0009765625
13,0.4793136058768425,1.6482383285302458,1.8020068149193231,-0.0050205662871275515,2.0244884503609266,20,0.0009765625
14,0.4793121952479374,1.6481301290954424,1.8033348886788296,-0.004301365610601484,1.6615295313436207,20,0.0009765625
15,0.4793114198879057,1.648836602054637,1.8042088229450315


==> expBall_3_semiLinearBall.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.4792682919125651,1.648836602054637,1.8042088229450315,-0.007541994152284233,1.4897086429005004,16,0.5
1,0.4792651838910267,1.6489632896815984,1.8059778003960634,-0.0031189086980080174,1.8675582309230747,18,0.0009765625
2,0.4792645301538083,1.6494206605532364,1.8068933381545293,-0.002322494895307262,2.039257135852173,18,0.00048828125
3,0.479264125052169,1.6495912561629436,1.8076951768552632,-0.0036910606026967874,1.9475808578515323,20,0.00048828125
4,0.47926388940111925,1.6492763348115127,1.8086635961162518,-0.005322963508049515,1.894548343080624,20,0.0009765625
5,0.47926199480074777,1.6494849550203412,1.8098015764664992,-0.003933352603404855,1.9392945236489736,20,0.0009765625
6,0.4792615396976995,1.6497184960838052,1.8099161303410238,-0.004567583721979092,2.004172188972961,20,0.0009765625
7,0.4792604171286209,1.6495513700197155,1.810901212429286,-0.004156024204618653,1.9161287774043019,20,0.0009765625
8,0.47925974695123225,1.6497833521743654,1.8117428787098258,-0.004294834690547959,2.0267443914894048,20,0.0009765625
9,0.47925896249491456,1.649666836624609,1.8125366688556122,-0.0045255729853395914,2.3502954894668577,20,0.0009765625
10,0.4792579933758597,1.6498468242198467,1.8127018344099606,-0.0037704052662336975,1.9513334462546195,20,0.0009765625
11,0.47925771304085835,1.6497655223587548,1.8132590980135022,-0.004707246894734895,1.9257285545040248,20,0.0009765625
12,0.47925656256717425,1.649897389598509,1.8138319300706993,-0.003625453199538789,1.968857320400489,20,0.0009765625
13,0.4792564802294025,1.6498247410514442,1.813776498380248,-0.004641394740598133,1.9086841519075557,20,0.0009765625
14,0.47925536102013794,1.650049770983811,1.814636311123181,-0.0034318992839248996,1.9321859738819929,20,0.0009765625
15,0.479254544845955,1.6500031118136578,1.814617568470375


==> expDegen_semiLinearDegen3.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.7775095130431604,1.0000000295757958,1.0000000914212521,-0.05697642551794452,1.166089200645947,19,0.5
1,0.3543369305884068,1.4966587852720032,2.39496987844499,-0.4749488346269924,1.2414093485829114,19,0.5
2,0.051820174836744975,2.3618005216393745,4.1017463767331375,-0.34474927532838023,1.222466330440337,19,0.5
3,0.023285357889296213,3.426747146829396,8.277816773371057,-0.18195000614532336,1.9475643128003688,21,0.5
4,0.006669374984135523,3.211734564082094,12.65403407910197,-0.08451370318775273,1.67668007072746,21,0.5
5,0.0028660440111850137,3.7882453947571992,13.942892938881181,-0.03708214402823473,1.9861270982412256,20,0.25
6,0.0010082581177163976,3.4291895330906286,19.74080814646265,-0.02034182052820859,1.9206410835472338,21,0.25
7,0.00040863388313329364,3.775927401031145,21.733285093731045,-0.005779203333485659,2.1398666993965665,20,0.125
8,0.00029939775620383715,3.556831200064916,23.18476003573701,-0.005766335963651147,2.030861960157774,19,0.125
9,0.0002534349311887902,3.7302065559770474,23.293187857976875,-0.0036726060159762795,2.811398909813269,19,0.0625
10,0.00019794408364658757,3.655534788558101,23.440195224293277,-0.00026570788290935935,2.395176934595122,20,0.03125


==> expDegen_semiLinearDegen4.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.772682492462053,1.000000342050548,1.0000006498258969,-0.04428891732930007,1.1815300779612257,19,0.5
1,0.3271515753597239,1.4938769298319545,2.4357768974557614,-0.41026724014170013,1.3044100902108942,20,0.5
2,0.04123567508683822,2.372150790441984,4.0147018799030985,-0.31598288950363873,1.5200460236503244,19,0.5
3,0.03111280720613099,3.266340872868379,10.433031292556546,-0.16406388704368202,2.100500509758939,21,0.5
4,0.005437472625987652,3.5233408599385205,10.470062778295333,-0.08537578788768872,2.2474113622231733,96,0.25
5,0.003449933380042198,3.210700596084378,13.19472539326049,-0.05680220234733913,2.3665612862755383,21,0.25
6,0.0033511975944714584,3.756949350394779,22.485253966211854,-0.02898653330872525,1.6706893144967925,21,0.25
7,0.001938011603587215,4.391056597923943,37.92749699056706,-0.025568399109653587,1.7633986576493133,21,0.5
8,0.0007114602859118679,4.845798129540158,56.65773541707725,-0.00534110174414343,3.081823380450281,21,0.25
9,0.00011660794333147495,4.992107438422489,46.56500387166211,-0.0014506054152857006,1.6758630859113153,20,0.25
10,0.00010439015833783063,5.0249164522250025,48.459890919885936,-0.00048746700190172303,4.484400121866261,20,0.03125


==> expDegen_semiLinearDegen5.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.7713548751048432,1.0000003746682535,1.000000870841058,-0.040943468849961744,1.207420517411764,19,0.5
1,0.3202774171015362,1.4894769798991179,2.508782473433707,-0.45283560397606737,1.348254712931367,20,0.5
2,0.040531866719212106,2.3288146849750753,4.3750544761460795,-0.2893730559085476,1.3525598726073922,16,0.5
3,0.029042723626536412,3.2775628865949824,8.899376550628515,-0.21991067754348465,2.0325612805591606,23,0.5
4,0.0014612719245512724,3.3375149420910213,10.53743390643466,-0.03638327334742713,1.8802193209972402,40,0.25
5,0.000693376923876216,3.2253769402117842,10.923612385214044,-0.011573962939675303,2.7774840415650126,19,0.0625
6,0.000545898794384185,3.2955730329561406,11.303439520159296,-0.004372430379420193,2.2687768084927584,20,0.03125
7,0.0005297045010832829,3.2585701442628747,11.317134503903542,-0.003793833265209402,2.1795866388318608,20,0.015625
8,0.0005054665624939401,3.295303580792532,11.43270055766848,-0.003901860723494092,1.9507713006006846,20,0.015625
9,0.00048090265085715697,3.261290298087645,11.485253616084158,-0.003415297800177213,2.1561213870225244,19,0.015625
10,0.00046213583049705423,3.2948429895755442,11.614228145182375,-0.003215428870388512,2.0906215906237984,20,0.015625
11,0.00044139854183062834,3.2619355254213804,11.709225156771735,-0.0027087418943106552,2.038522864709302,20,0.015625
12,0.00043228138532380484,3.295219583296798,11.766720894766443,-0.0034007681179474155,2.154677560745552,20,0.015625
13,0.00041106421502964415,3.262213395396979,11.81880381740836,-0.002592165001694434,2.3186827232374405,19,0.015625
14,0.00040556630466134514,3.295597242124072,11.937332749487629,-0.003294958956968847,2.4062658926367684,20,0.015625
15,0.0003879376728558066,3.260022918924474,12.121680920946863


==> expDegen_semiLinearDegen6.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.7710047412405733,1.000001303122811,1.0000049024386939,-0.04006390107192726,1.2108149028382005,19,0.5
1,0.31922945255034874,1.4822276077030982,2.5335662055059602,-0.5556752261015321,1.2081940975467091,18,0.5
2,0.08311223925794797,1.8511273814387037,5.150517657603855,-0.15113305274096495,1.4472700068022042,20,0.5
3,0.0016071676908797096,2.8473317781591594,10.585609027100546,-0.03912199070757656,2.3291882648282853,32,0.5
4,0.0009039650433403797,3.125154052051962,12.584550897186396,-0.01357352759205634,2.435623803317761,21,0.125
5,0.00038644456551019835,2.846895184508523,10.204940401470836,-0.008255494946975844,2.806613774563152,20,0.125
6,0.00027577617463144725,2.9257179005861707,10.819362704122662,-0.0008685316153469693,2.1517521382108966,21,0.03125

